Boundary element methods for Helmholtz problems with weakly imposed boundary conditions

We consider boundary element methods where the Calder\'on projector is used for the system matrix and boundary conditions are weakly imposed using a particular variational boundary operator designed using techniques from augmented Lagrangian methods. Regardless of the boundary conditions, both the primal trace variable and the flux are approximated. We focus on the imposition of Dirichlet conditions on the Helmholtz equation, and extend the analysis of the Laplace problem from \emph{Boundary element methods with weakly imposed boundary conditions} to this case. The theory is illustrated by a series of numerical examples.

==> data/convergence_3_error.dat <==
0.7071067811865476 0.23485327007038498
0.5 0.13018875365682203
0.3535533905932738 0.050286253959359824
0.25 0.02018578163003787
0.1767766952966369 0.010167904594644277
0.125 0.0045183605600841534
0.08838834764831845 0.0018200241801577567
0.0625 0.0008266689261743156
0.04419417382415922 0.0005063756830013218


==> data/convergence_3_iter.dat <==
0.7071067811865476 15
0.5 15
0.3535533905932738 13
0.25 13
0.1767766952966369 12
0.125 12
0.08838834764831845 12
0.0625 12
0.04419417382415922 12


==> data/vary_beta_imag_aneg_error.dat <==
1e-06 1.8484385422542728
3.162277660168379e-06 1.8479721760919983
1e-05 1.8464522669389027
3.1622776601683795e-05 1.8412065143650773
0.0001 1.8204931906614723
0.00031622776601683794 1.733796351608663
0.001 1.3539657852292066
0.0031622776601683794 0.6292045315944977
0.01 0.21150007167450413
0.03162277660168379 0.06914074631591619
0.1 0.02574896424223549
0.31622776601683794 0.01842802726891104
1.0 0.019316965328075343
3.1622776601683795 0.018245970216500994
10.0 0.014654187099325951
31.622776601683793 0.01233556531608834
100.0 0.017705665515029743
316.22776601683796 0.02268842548072895
1000.0 0.07490387396560251
3162.2776601683795 0.2427481523774625
10000.0 0.7742116116191237
31622.776601683792 2.4550485616966653
100000.0 7.770383832248023
316227.7660168379 24.578969265879117
1000000.0 77.732389608709


==> data/vary_beta_imag_aneg_iter.dat <==
1e-06 102
3.162277660168379e-06 102
1e-05 102
3.1622776601683795e-05 102
0.0001 102
0.00031622776601683794 100
0.001 90
0.0031622776601683794 60
0.01 35
0.03162277660168379 32
0.1 21
0.31622776601683794 18
1.0 12
3.1622776601683795 15
10.0 26
31.622776601683793 34
100.0 34
316.22776601683796 36
1000.0 36
3162.2776601683795 36
10000.0 36
31622.776601683792 36
100000.0 36
316227.7660168379 36
1000000.0 36


==> data/vary_beta_imag_apos_error.dat <==
1e-06 1.8488637427273447
3.162277660168379e-06 1.8493167402893194
1e-05 1.8507029596532856
3.1622776601683795e-05 1.854611264753936
0.0001 1.8618484960720458
0.00031622776601683794 1.825385992090017
0.001 1.4090167813469678
0.0031622776601683794 0.6286177878699107
0.01 0.21187644758231777
0.03162277660168379 0.06676550914961579
0.1 0.025172454760663543
0.31622776601683794 0.018410491468049836
1.0 0.01941140303682994
3.1622776601683795 0.018461565316669575
10.0 0.014678682564881463
31.622776601683793 0.010039348647217637
100.0 0.022510186904798456
316.22776601683796 0.029188635676759642
1000.0 0.08189706935423631
3162.2776601683795 0.24981664365215367
10000.0 0.7812950453480556
31622.776601683792 2.4621358146700163
100000.0 7.777472205682966
316227.7660168379 24.586058044756697
1000000.0 77.73947812899146


==> data/vary_beta_imag_apos_iter.dat <==
1e-06 102
3.162277660168379e-06 102
1e-05 102
3.1622776601683795e-05 102
0.0001 102
0.00031622776601683794 100
0.001 90
0.0031622776601683794 60
0.01 36
0.03162277660168379 32
0.1 22
0.31622776601683794 20
1.0 20
3.1622776601683795 28
10.0 34
31.622776601683793 36
100.0 35
316.22776601683796 36
1000.0 36
3162.2776601683795 36
10000.0 36
31622.776601683792 36
100000.0 36
316227.7660168379 36
1000000.0 36


==> data/vary_beta_imag_bneg_error.dat <==
1e-06 0.015333671371931375
3.162277660168379e-06 0.015333829229604752
1e-05 0.015334327449194985
3.1622776601683795e-05 0.015335893235660536
0.0001 0.01534074724022951
0.00031622776601683794 0.015355115336450183
0.001 0.0153905259476073
0.0031622776601683794 0.015397539409291108
0.01 0.014852586994038446
0.03162277660168379 0.009181003860914085
0.1 0.003831441325115199
0.31622776601683794 0.004177732767216769
1.0 0.004252576792169394
3.1622776601683795 0.00416673201873931
10.0 0.003714636233572216
31.622776601683793 0.003697537144247076
100.0 0.01721297346029175
316.22776601683796 0.05214771952209505
1000.0 0.15970804894291932
3162.2776601683795 0.5016252400190704
10000.0 1.583774894178647
31622.776601683792 5.006150945447833
100000.0 15.828757651079512
316227.7660168379 50.052878082197964
1000000.0 158.2790600181033


==> data/vary_beta_imag_bneg_iter.dat <==
1e-06 30
3.162277660168379e-06 30
1e-05 30
3.1622776601683795e-05 30
0.0001 30
0.00031622776601683794 30
0.001 30
0.0031622776601683794 30
0.01 24
0.03162277660168379 22
0.1 20
0.31622776601683794 18
1.0 12
3.1622776601683795 14
10.0 26
31.622776601683793 36
100.0 36
316.22776601683796 36
1000.0 36
3162.2776601683795 36
10000.0 36
31622.776601683792 36
100000.0 36
316227.7660168379 36
1000000.0 36


==> data/vary_beta_imag_bpos_error.dat <==
1e-06 0.015333525229584007
3.162277660168379e-06 0.015333367087618534
1e-05 0.015332866027812038
3.1622776601683795e-05 0.015331271837838386
0.0001 0.01532613380254854
0.00031622776601683794 0.015308925875953215
0.001 0.015245164204146826
0.0031622776601683794 0.014959263613744871
0.01 0.013263690168701983
0.03162277660168379 0.008524940682309096
0.1 0.0037791653063821108
0.31622776601683794 0.004177651376693434
1.0 0.004265349016014394
3.1622776601683795 0.004161910417477592
10.0 0.003823820443528681
31.622776601683793 0.004032048963578922
100.0 0.014809352863746674
316.22776601683796 0.05331331404073242
1000.0 0.1601285110193931
3162.2776601683795 0.5019504961652792
10000.0 1.5840872881903647
31622.776601683792 5.0064610283665845
100000.0 15.82906718418874
316227.7660168379 50.05318755312164
1000000.0 158.2793696131407


==> data/vary_beta_imag_bpos_iter.dat <==
1e-06 30
3.162277660168379e-06 30
1e-05 30
3.1622776601683795e-05 30
0.0001 30
0.00031622776601683794 30
0.001 30
0.0031622776601683794 30
0.01 27
0.03162277660168379 22
0.1 20
0.31622776601683794 20
1.0 20
3.1622776601683795 24
10.0 34
31.622776601683793 38
100.0 38
316.22776601683796 36
1000.0 36
3162.2776601683795 36
10000.0 36
31622.776601683792 36
100000.0 36
316227.7660168379 36
1000000.0 36


==> data/vary_beta_imag_cneg_error.dat <==
1e-06 0.0029635219071992153
3.162277660168379e-06 0.0029635144509688963
1e-05 0.002963490571207917
3.1622776601683795e-05 0.002963412045383027
0.0001 0.0029631336130701257
0.00031622776601683794 0.0029619523154802412
0.001 0.0029552220874019554
0.0031622776601683794 0.002904848061925711
0.01 0.002515818779747093
0.03162277660168379 0.001189785052750134
0.1 0.0006819344432820291
0.31622776601683794 0.0007480382554771372
1.0 0.0007605612739855241
3.1622776601683795 0.0009082402383866026
10.0 0.001058939830336569
31.622776601683793 0.005827565111343397
100.0 0.020525794126580846
316.22776601683796 0.029879617166501993
1000.0 0.12279012052244662
3162.2776601683795 0.39402766166596
10000.0 1.2505332498123132
31622.776601683792 3.958628354812277
100000.0 12.522244374501236
316227.7660168379 39.60273370149215
1000000.0 125.23877161339355


==> data/vary_beta_imag_cneg_iter.dat <==
1e-06 22
3.162277660168379e-06 22
1e-05 22
3.1622776601683795e-05 22
0.0001 22
0.00031622776601683794 22
0.001 22
0.0031622776601683794 22
0.01 22
0.03162277660168379 20
0.1 18
0.31622776601683794 14
1.0 12
3.1622776601683795 14
10.0 24
31.622776601683793 34
100.0 36
316.22776601683796 34
1000.0 32
3162.2776601683795 32
10000.0 32
31622.776601683792 32
100000.0 32
316227.7660168379 32
1000000.0 32


==> data/vary_beta_imag_cpos_error.dat <==
1e-06 0.002963528762960561
3.162277660168379e-06 0.0029635361309516984
1e-05 0.0029635591294570767
3.1622776601683795e-05 0.002963628845242144
0.0001 0.0029638191732993674
0.00031622776601683794 0.0029641195675715695
0.001 0.0029620540920818113
0.0031622776601683794 0.002925786719228292
0.01 0.0025643344328470713
0.03162277660168379 0.0011623479554873392
0.1 0.0006725379700402459
0.31622776601683794 0.0008003679063182327
1.0 0.0007532131921537976
3.1622776601683795 0.0007657996296498681
10.0 0.0012012822405219551
31.622776601683793 0.00613741951980993
100.0 0.01770684300028767
316.22776601683796 0.030924628860302835
1000.0 0.12888947150293031
3162.2776601683795 0.4001410428286824
10000.0 1.2566404261025026
31622.776601683792 3.964732603946755
100000.0 12.528348168416747
316227.7660168379 39.60884057109907
1000000.0 125.24485655608632


==> data/vary_beta_imag_cpos_iter.dat <==
1e-06 22
3.162277660168379e-06 22
1e-05 22
3.1622776601683795e-05 22
0.0001 22
0.00031622776601683794 22
0.001 22
0.0031622776601683794 22
0.01 22
0.03162277660168379 20
0.1 20
0.31622776601683794 18
1.0 20
3.1622776601683795 22
10.0 34
31.622776601683793 36
100.0 38
316.22776601683796 34
1000.0 32
3162.2776601683795 32
10000.0 32
31622.776601683792 32
100000.0 32
316227.7660168379 32
1000000.0 32


==> data/vary_beta_real_a_error.dat <==
1e-06 0.021835804212391507
3.162277660168379e-06 0.021835796380200816
1e-05 0.02183577161276689
3.1622776601683795e-05 0.021835693292528636
0.0001 0.021835445634858355
0.00031622776601683794 0.021834662599083163
0.001 0.021832187685759112
0.0031622776601683794 0.021824373884248637
0.01 0.021799787885968834
0.03162277660168379 0.021723207145053956
0.1 0.021490828132728505
0.31622776601683794 0.020806127189108427
1.0 1.8486518851887674
3.1622776601683795 0.01695885367777579
10.0 0.012177959745991805
31.622776601683793 0.010246900883800262
100.0 0.011379599332158164
316.22776601683796 0.04318424209984613
1000.0 0.1569480886644331
3162.2776601683795 0.5083820722224377
10000.0 0.7721345548100795
31622.776601683792 2.452951651375799
100000.0 7.768280639065823
316227.7660168379 24.576864028151956
1000000.0 77.73028406426046


==> data/vary_beta_real_a_iter.dat <==
1e-06 18
3.162277660168379e-06 18
1e-05 18
3.1622776601683795e-05 18
0.0001 18
0.00031622776601683794 18
0.001 18
0.0031622776601683794 18
0.01 18
0.03162277660168379 18
0.1 18
0.31622776601683794 18
1.0 102
3.1622776601683795 18
10.0 26
31.622776601683793 32
100.0 34
316.22776601683796 34
1000.0 34
3162.2776601683795 35
10000.0 36
31622.776601683792 36
100000.0 36
316227.7660168379 36
1000000.0 36


==> data/vary_beta_real_b_error.dat <==
1e-06 0.004624382092048314
3.162277660168379e-06 0.004624381006055507
1e-05 0.004624377571863804
3.1622776601683795e-05 0.004624366712168385
0.0001 0.004624332372555488
0.00031622776601683794 0.004624223798726085
0.001 0.004623880633539553
0.0031622776601683794 0.004622797195959337
0.01 0.004619388272659863
0.03162277660168379 0.004608772499820547
0.1 0.0045781273582716706
0.31622776601683794 0.004489093266890613
1.0 0.015333598316509246
3.1622776601683795 0.003842060402422337
10.0 0.002762084735624103
31.622776601683793 0.002734249140463504
100.0 0.00818172318820263
316.22776601683796 0.041865893216352125
1000.0 0.1503527129882983
3162.2776601683795 0.4926814647659162
10000.0 1.5749658034276952
31622.776601683792 4.997384545442583
100000.0 15.820004751076333
316227.7660168379 50.044129583611706
1000000.0 158.27031205650175


==> data/vary_beta_real_b_iter.dat <==
1e-06 18
3.162277660168379e-06 18
1e-05 18
3.1622776601683795e-05 18
0.0001 18
0.00031622776601683794 18
0.001 18
0.0031622776601683794 18
0.01 18
0.03162277660168379 18
0.1 16
0.31622776601683794 16
1.0 30
3.1622776601683795 18
10.0 28
31.622776601683793 34
100.0 36
316.22776601683796 36
1000.0 36
3162.2776601683795 36
10000.0 36
31622.776601683792 36
100000.0 36
316227.7660168379 36
1000000.0 36


==> data/vary_beta_real_c_error.dat <==
1e-06 0.0007980325365497573
3.162277660168379e-06 0.0007980323492342916
1e-05 0.00079803175692089
3.1622776601683795e-05 0.0007980298841452387
0.0001 0.000798023964744926
0.00031622776601683794 0.0007980052742908338
0.001 0.0007979464518882747
0.0031622776601683794 0.0007977632188172679
0.01 0.0007972103257668686
0.03162277660168379 0.0007956898903239819
0.1 0.0007858882084324021
0.31622776601683794 0.0007856118116986183
1.0 0.002963525339984307
3.1622776601683795 0.0007588270960473442
10.0 0.0015421429648141312
31.622776601683793 0.004966318787167547
100.0 0.01701449304632392
316.22776601683796 0.02987429236936197
1000.0 0.11786449002347785
3162.2776601683795 0.3893667854440837
10000.0 1.2459319777850408
31622.776601683792 3.954043769511484
100000.0 12.517665149133377
316227.7660168379 39.598158966604515
1000000.0 125.23419544133387


==> data/vary_beta_real_c_iter.dat <==
1e-06 14
3.162277660168379e-06 14
1e-05 14
3.1622776601683795e-05 14
0.0001 14
0.00031622776601683794 14
0.001 14
0.0031622776601683794 14
0.01 14
0.03162277660168379 14
0.1 12
0.31622776601683794 12
1.0 22
3.1622776601683795 14
10.0 28
31.622776601683793 31
100.0 34
316.22776601683796 32
1000.0 32
3162.2776601683795 32
10000.0 32
31622.776601683792 32
100000.0 32
316227.7660168379 32
1000000.0 32


==> data/vary_k_imag-i_error.dat <==
1.0 0.015352572941988284
1.0404040404040404 0.015397871040106273
1.0808080808080809 0.015444948015462118
1.121212121212121 0.015493768264951756
1.1616161616161615 0.015544317182651528
1.202020202020202 0.015596573325057029
1.2424242424242424 0.015650510834361895
1.2828282828282829 0.015706100297106992
1.3232323232323233 0.015775817923898136
1.3636363636363638 0.015832549925943688
1.404040404040404 0.015890676616227766
1.4444444444444444 0.015950197573251553
1.4848484848484849 0.01601113091498437
1.5252525252525253 0.016073531359374314
1.5656565656565657 0.016137531040173795
1.606060606060606 0.016203410552974917
1.6464646464646466 0.016271671561568977
1.6868686868686869 0.01634296174856363
1.7272727272727273 0.016417494795703032
1.7676767676767677 0.016493927360852215
1.8080808080808082 0.016570718241108
1.8484848484848486 0.016651122685823385
1.8888888888888888 0.016735980925174147
1.9292929292929295 0.016821594452048966
1.9696969696969697 0.01690823827335875
2.0101010101010104 0.016998063861695875
2.0505050505050506 0.01709373674802517
2.090909090909091 0.01719091428091092
2.1313131313131315 0.01729114642442005
2.1717171717171717 0.017394254197974402
2.212121212121212 0.017516843481510058
2.2525252525252526 0.017632708574321376
2.2929292929292933 0.017751940184272827
2.3333333333333335 0.017874366437987996
2.3737373737373737 0.017999826467617542
2.4141414141414144 0.018128177805443284
2.4545454545454546 0.018259297124822715
2.494949494949495 0.018393070535250276
2.5353535353535355 0.018529370640629934
2.575757575757576 0.018668021771179186
2.6161616161616164 0.018808762523230424
2.6565656565656566 0.018951223727828776
2.6969696969696972 0.01909494463466546
2.7373737373737375 0.01923944349510178
2.7777777777777777 0.019384337847903915
2.8181818181818183 0.019529481364722597
2.858585858585859 0.019675064758044085
2.8989898989898992 0.019821634853278786
2.9393939393939394 0.01997002025127879
2.97979797979798 0.02010691484219047
3.0202020202020203 0.02026619078808428
3.060606060606061 0.02043183503829237
3.101010101010101 0.020604005777860403
3.1414141414141414 0.02078061833826303
3.181818181818182 0.02096464655132898
3.2222222222222223 0.02115500184836039
3.262626262626263 0.021351560138737746
3.303030303030303 0.02155404195225108
3.3434343434343434 0.021761898819701354
3.383838383838384 0.021974179696818436
3.4242424242424243 0.022189405650441495
3.464646464646465 0.02240019940014934
3.505050505050505 0.02261165672624675
3.545454545454546 0.022818814617651322
3.585858585858586 0.02301857049291889
3.6262626262626263 0.023207780051950684
3.666666666666667 0.02338794834330902
3.707070707070707 0.023554779754749164
3.747474747474748 0.02370704989829897
3.787878787878788 0.02384766202907582
3.8282828282828287 0.023993346993493887
3.868686868686869 0.024139786910473984
3.909090909090909 0.02430100519763529
3.94949494949495 0.02448714261519171
3.98989898989899 0.024705244880135938
4.030303030303031 0.024943182344569666
4.070707070707071 0.025221764228524582
4.111111111111111 0.02553158657521132
4.151515151515152 0.025867411535197213
4.191919191919192 0.02622343316045254
4.232323232323233 0.026594122144412473
4.272727272727273 0.026974529166589295
4.313131313131313 0.027360254775804956
4.353535353535354 0.027747250239152345
4.3939393939393945 0.028131520185943563
4.434343434343434 0.0285169514061595
4.474747474747475 0.028878820098018232
4.515151515151516 0.029219176047609312
4.555555555555555 0.029527944778185135
4.595959595959597 0.029793965237833592
4.636363636363637 0.03000927298477793
4.6767676767676765 0.030166277223600095
4.717171717171718 0.030258023298404966
4.757575757575758 0.030309366085740953
4.7979797979797985 0.030267655587957833
4.838383838383839 0.030198040583789016
4.878787878787879 0.030204055679583654
4.91919191919192 0.030461456928441787
4.95959595959596 0.031119303904032062
5.0 0.03213470089297504


==> data/vary_k_imag-i_iter.dat <==
1.0 11
1.0404040404040404 11
1.0808080808080809 11
1.121212121212121 11
1.1616161616161615 11
1.202020202020202 11
1.2424242424242424 11
1.2828282828282829 11
1.3232323232323233 10
1.3636363636363638 10
1.404040404040404 10
1.4444444444444444 10
1.4848484848484849 10
1.5252525252525253 10
1.5656565656565657 10
1.606060606060606 10
1.6464646464646466 10
1.6868686868686869 10
1.7272727272727273 10
1.7676767676767677 10
1.8080808080808082 10
1.8484848484848486 10
1.8888888888888888 10
1.9292929292929295 10
1.9696969696969697 10
2.0101010101010104 10
2.0505050505050506 11
2.090909090909091 11
2.1313131313131315 11
2.1717171717171717 11
2.212121212121212 12
2.2525252525252526 12
2.2929292929292933 12
2.3333333333333335 12
2.3737373737373737 12
2.4141414141414144 12
2.4545454545454546 12
2.494949494949495 12
2.5353535353535355 12
2.575757575757576 12
2.6161616161616164 12
2.6565656565656566 12
2.6969696969696972 12
2.7373737373737375 12
2.7777777777777777 12
2.8181818181818183 12
2.858585858585859 12
2.8989898989898992 12
2.9393939393939394 12
2.97979797979798 13
3.0202020202020203 13
3.060606060606061 13
3.101010101010101 13
3.1414141414141414 14
3.181818181818182 14
3.2222222222222223 14
3.262626262626263 14
3.303030303030303 14
3.3434343434343434 14
3.383838383838384 14
3.4242424242424243 14
3.464646464646465 15
3.505050505050505 15
3.545454545454546 15
3.585858585858586 15
3.6262626262626263 15
3.666666666666667 16
3.707070707070707 16
3.747474747474748 16
3.787878787878788 16
3.8282828282828287 17
3.868686868686869 17
3.909090909090909 17
3.94949494949495 17
3.98989898989899 17
4.030303030303031 18
4.070707070707071 18
4.111111111111111 18
4.151515151515152 18
4.191919191919192 18
4.232323232323233 18
4.272727272727273 18
4.313131313131313 18
4.353535353535354 18
4.3939393939393945 18
4.434343434343434 19
4.474747474747475 19
4.515151515151516 19
4.555555555555555 20
4.595959595959597 20
4.636363636363637 20
4.6767676767676765 20
4.717171717171718 21
4.757575757575758 22
4.7979797979797985 22
4.838383838383839 22
4.878787878787879 22
4.91919191919192 22
4.95959595959596 22
5.0 22


==> data/vary_k_real_error.dat <==
1.0 0.015414746938779941
1.0404040404040404 0.015461801913913392
1.0808080808080809 0.015510894671994927
1.121212121212121 0.01556199542833908
1.1616161616161615 0.015615009607304454
1.202020202020202 0.015663406656771548
1.2424242424242424 0.015716133888331655
1.2828282828282829 0.015756998235204215
1.3232323232323233 0.015798199827766604
1.3636363636363638 0.01582403250417841
1.404040404040404 0.015812612319534996
1.4444444444444444 0.015674720517807855
1.4848484848484849 0.0152089875063793
1.5252525252525253 0.015884764543286783
1.5656565656565657 0.0513145043670563
1.606060606060606 0.025635695759920574
1.6464646464646466 0.015907135341861015
1.6868686868686869 0.015368436845332255
1.7272727272727273 0.0158149508206695
1.7676767676767677 0.016117442567062525
1.8080808080808082 0.01633301483031732
1.8484848484848486 0.016505218961666013
1.8888888888888888 0.01665477780113612
1.9292929292929295 0.01679216379881472
1.9696969696969697 0.016923145053990323
2.0101010101010104 0.01705116565240357
2.0505050505050506 0.017168974162331714
2.090909090909091 0.017292707193528434
2.1313131313131315 0.017417124622253467
2.1717171717171717 0.017537974539417394
2.212121212121212 0.01766390553375532
2.2525252525252526 0.017791215138120584
2.2929292929292933 0.017919663140065045
2.3333333333333335 0.018048590468954163
2.3737373737373737 0.018176653992160077
2.4141414141414144 0.01829267735310835
2.4545454545454546 0.018388094629598308
2.494949494949495 0.018479281821467467
2.5353535353535355 0.018529698017141622
2.575757575757576 0.018487736590186786
2.6161616161616164 0.018205949205802437
2.6565656565656566 0.017205099483385854
2.6969696969696972 0.020344532113768375
2.7373737373737375 0.048848061045082436
2.7777777777777777 0.05780418581841891
2.8181818181818183 0.024458114250939217
2.858585858585859 0.019050347007360427
2.8989898989898992 0.01830724514863863
2.9393939393939394 0.018916463054377337
2.97979797979798 0.01945243561930003
3.0202020202020203 0.019872529901585632
3.060606060606061 0.020222198992676937
3.101010101010101 0.020530144088174274
3.1414141414141414 0.020812438815895135
3.181818181818182 0.02107816275934179
3.2222222222222223 0.021332420058427136
3.262626262626263 0.021577829080977554
3.303030303030303 0.021815201458918895
3.3434343434343434 0.022043735683045497
3.383838383838384 0.022260827215931485
3.4242424242424243 0.022461439200036817
3.464646464646465 0.02263679088342707
3.505050505050505 0.02277177872547261
3.545454545454546 0.022822463131673555
3.585858585858586 0.022770573958678327
3.6262626262626263 0.02250448402668205
3.666666666666667 0.021827988555863286
3.707070707070707 0.020842737140802294
3.747474747474748 0.02424312052933208
3.787878787878788 0.03175404282704666
3.8282828282828287 0.048297428065525935
3.868686868686869 0.1305303491806309
3.909090909090909 0.2191562533638603
3.94949494949495 0.06628912029402453
3.98989898989899 0.04311097459398801
4.030303030303031 0.034424897056741025
4.070707070707071 0.02991228427509948
4.111111111111111 0.027383587993517106
4.151515151515152 0.026225241967687038
4.191919191919192 0.02609507435786354
4.232323232323233 0.026495390259009696
4.272727272727273 0.02706317538975532
4.313131313131313 0.027653258708088935
4.353535353535354 0.028216811976657062
4.3939393939393945 0.028723963430768766
4.434343434343434 0.029184521550490707
4.474747474747475 0.029578785537951756
4.515151515151516 0.029886428270881178
4.555555555555555 0.03008103896294006
4.595959595959597 0.030104314569377268
4.636363636363637 0.029868131220258574
4.6767676767676765 0.029192738718062695
4.717171717171718 0.028274809365343358
4.757575757575758 0.030311954212453286
4.7979797979797985 0.03599936892906293
4.838383838383839 0.04468734239957159
4.878787878787879 0.05872887942861513
4.91919191919192 0.0875424204460938
4.95959595959596 0.17353021409823496
5.0 175.67869728088695


==> data/vary_k_real_iter.dat <==
1.0 10
1.0404040404040404 10
1.0808080808080809 10
1.121212121212121 10
1.1616161616161615 10
1.202020202020202 11
1.2424242424242424 11
1.2828282828282829 12
1.3232323232323233 12
1.3636363636363638 12
1.404040404040404 12
1.4444444444444444 13
1.4848484848484849 14
1.5252525252525253 14
1.5656565656565657 16
1.606060606060606 15
1.6464646464646466 14
1.6868686868686869 14
1.7272727272727273 14
1.7676767676767677 14
1.8080808080808082 14
1.8484848484848486 14
1.8888888888888888 14
1.9292929292929295 14
1.9696969696969697 14
2.0101010101010104 14
2.0505050505050506 15
2.090909090909091 15
2.1313131313131315 15
2.1717171717171717 16
2.212121212121212 16
2.2525252525252526 16
2.2929292929292933 16
2.3333333333333335 16
2.3737373737373737 16
2.4141414141414144 17
2.4545454545454546 18
2.494949494949495 18
2.5353535353535355 18
2.575757575757576 18
2.6161616161616164 18
2.6565656565656566 20
2.6969696969696972 20
2.7373737373737375 30
2.7777777777777777 30
2.8181818181818183 22
2.858585858585859 20
2.8989898989898992 20
2.9393939393939394 20
2.97979797979798 20
3.0202020202020203 20
3.060606060606061 20
3.101010101010101 20
3.1414141414141414 20
3.181818181818182 20
3.2222222222222223 20
3.262626262626263 20
3.303030303030303 20
3.3434343434343434 20
3.383838383838384 20
3.4242424242424243 20
3.464646464646465 20
3.505050505050505 20
3.545454545454546 22
3.585858585858586 22
3.6262626262626263 22
3.666666666666667 24
3.707070707070707 27
3.747474747474748 30
3.787878787878788 32
3.8282828282828287 34
3.868686868686869 50
3.909090909090909 62
3.94949494949495 34
3.98989898989899 34
4.030303030303031 32
4.070707070707071 30
4.111111111111111 30
4.151515151515152 30
4.191919191919192 30
4.232323232323233 29
4.272727272727273 28
4.313131313131313 28
4.353535353535354 29
4.3939393939393945 30
4.434343434343434 30
4.474747474747475 30
4.515151515151516 30
4.555555555555555 32
4.595959595959597 32
4.636363636363637 35
4.6767676767676765 43
4.717171717171718 57
4.757575757575758 64
4.7979797979797985 55
4.838383838383839 54
4.878787878787879 54
4.91919191919192 56
4.95959595959596 70
5.0 6440

